Comparison of physical and observational galaxy cluster modelling

We present a comparison between three cluster models applied to data obtained by the Arcminute Microkelvin Imager radio interferometer system. The physical model (PM) parameterises a cluster in terms of its physical quantities to model the dark matter and baryonic components of the cluster using NFW and GNFW profiles respectively. The observational models (OM I and OM II) model only the gas content of the cluster. The two OMs vary only in the priors they use in Bayesian inference: OM I has a joint prior on angular radius $\theta$ and integrated Comptonisation $Y$, derived from simulations, while OM II uses separable priors on $\theta$ and $Y$ which are based on calculations of the physical model. For the comparison we consider a sample of $54$ clusters which are a subsample of the second Planck catalogue of Sunyaev-Zel'dovich sources. We first compare the $Y$ estimates of the three models, and find that the PM generally yields lower estimates relative to the OMs. We then compute the Earth Mover's Distance between the $\theta$ - $Y$ posterior distributions obtained from each model for each cluster, and find that the two models which are most discrepant are PM and OM I. Finally, we compare the Bayesian evidence values obtained from each model for each cluster. OM I generally provides the best fit to the data but not at a statistically significant level, according to the Jeffreys scale. The highest evidence ratio obtained is actually in favour of the PM over OM I.

==> excel_sheets/PHYS_OBS_I_OBS_II_DR_vs_row.txt <==
1	4.73409412	0.227305003	0.522880049	0.224779031	4.211214071	0.230638561
2	-0.120601465	0.241746964	0.925676178	0.244149973	-1.046277643	0.243580088
3	-0.142741203	0.189074358	0.391249338	0.191772037	-0.533990541	0.191951522
4	-1.697452295	0.23708435	-0.048509017	0.236771289	-1.648943278	0.237951593
5	-1.8423754	0.206795538	-0.491287829	0.209548121	-1.351087571	0.208271255
6	-4.142138728	0.182143789	-1.879889954	0.186672872	-2.262248775	0.186947578
7	-1.817751165	0.168931786	-0.557650456	0.172390549	-1.260100709	0.170493326
8	-0.714070341	0.110820108	0.512440871	0.115421627	-1.226511212	0.112330382
9	0.096892337	0.223520456	0.470295116	0.225666647	-0.37340278	0.224944715
10	-0.728853864	0.210907774	0.654814688	0.214052712	-1.383668552	0.212956703
11	-1.210909061	0.144555609	-0.096424315	0.148489932	-1.114484746	0.147480305
12	-0.85564275	0.153995187	0.112891183	0.156626729	-0.968533933	0.155388888
13	-0.58463138	0.17743633	0.360408128	0.179682827	-0.945039508	0.178499519
14	-0.943035199	0.182961254	0.219319986	0.185249347	-1.162355186	0.184585915
15	-0.708771089	0.249869466	0.092929516	0.251435312	-0.801700605	0.25067947
16	-0.689185146	0.196169549	0.463234125	0.199076581	-1.152419271	0.197573836
17	-0.98757151	0.251506919	0.304512559	0.253634577	-1.292084069	0.2528098
18	-1.111571905	0.173607418	0.178078064	0.177431667	-1.289649969	0.174729723
19	-0.479992568	0.1385041	0.413984078	0.140474371	-0.893976646	0.139286611
20	-0.887280153	0.184699503	0.553394117	0.188724896	-1.440674271	0.185806012
21	-1.346389423	0.213059494	0.475568318	0.214679732	-1.821957741	0.214600033
22	-0.93266905	0.209733722	0.771920424	0.212951655	-1.704589474	0.212464474
23	-0.777224357	0.229640444	0.986147496	0.232788354	-1.763371854	0.231399422
24	-1.473059199	0.150947441	-0.064405303	0.153265868	-1.408653896	0.151790956
25	-0.603149782	0.231864039	0.861651577	0.234879501	-1.464801359	0.23339067
26	-0.813530852	0.20089722	0.561690514	0.204206319	-1.375221367	0.201670993
27	-0.845899025	0.19373913	0.706304201	0.19729944	-1.552203226	0.194652178
28	-0.918252501	0.255783299	0.307105456	0.258400325	-1.225357957	0.25614894
29	-0.681157798	0.276629609	0.825754395	0.279429487	-1.506912192	0.278039789
30	-0.795228862	0.167971636	0.695636321	0.171905656	-1.490865183	0.169238603
31	-0.716978327	0.147442576	0.758657819	0.151586636	-1.475636146	0.148657222
32	-0.583242171	0.207616917	0.715361464	0.210915651	-1.298603635	0.209243788
33	-3.260174084	0.275634318	-1.067265506	0.278633021	-2.192908578	0.276021302
34	-0.709333107	0.197837367	0.796550441	0.201429096	-1.505883548	0.198997691
35	-0.960101068	0.219248391	0.47951261	0.222505696	-1.439613678	0.220258991
36	-0.471523017	0.188605596	0.438038393	0.191172072	-0.90956141	0.189308392
37	-0.623524309	0.185326858	0.841521612	0.18929833	-1.465045921	0.186749451
38	-1.406469813	0.195980796	0.33799056	0.199755337	-1.744460373	0.197610145
39	0.589292694	0.216268414	0.612208442	0.216379053	-0.022915749	0.218413172
40	-0.755128159	0.226787836	0.256466029	0.228977883	-1.011594188	0.22778372
41	-1.142701931	0.306211304	0.333344307	0.308534098	-1.476046238	0.306926005
42	-0.413937882	0.203652943	0.242240222	0.20558221	-0.656178104	0.203945533
43	-0.69261204	0.220339773	0.738665414	0.223737208	-1.431277454	0.221459891
44	-0.460707697	0.143576393	0.138520993	0.146669115	-0.599228691	0.14552609
45	-3.581064141	0.190359174	-1.160501381	0.194552524	-2.42056276	0.192112834
46	-0.948596974	0.252851418	-0.749692554	0.253836017	-0.19890442	0.254043817
47	-0.450346947	0.2638018	0.519590769	0.265516613	-0.969937716	0.2643569
48	-1.108450704	0.28221923	0.206421498	0.284147459	-1.314872202	0.282572157
49	-1.768996985	0.236366028	0.461899184	0.240492662	-2.230896169	0.238635284
50	-2.538750836	0.241303394	-0.485600804	0.245414203	-2.053150033	0.242467693
51	-1.861584537	0.196983583	0.062175056	0.201212852	-1.923759592	0.198150333
52	-0.177383695	0.226999004	0.742287424	0.229589148	-0.919671119	0.228191081
53	-2.793568479	0.18519036	-0.316854964	0.190519524	-2.476713516	0.186263067
54	0.073994422	0.163560904	0.852043204	0.166814382	-0.778048782	0.165165079


==> excel_sheets/PHYS_OBS_I_OBS_II_EMD_vs_row.txt <==
1	0.09	0.222124584	0.296588963	0.513569355
2	0.11	0.152349084	0.092510522	0.090600079
3	0.12	0.083362478	0.188864553	0.123353561
4	0.14	0.132423638	0.051140279	0.115273329
5	0.14	0.170009549	0.137636898	0.033305709
6	0.14	0.210038934	0.164855096	0.045253125
7	0.15	0.140169545	0.126131343	0.014195552
8	0.16	0.064536027	0.068641015	0.025698281
9	0.17	0.048699224	0.086929327	0.082146765
10	0.17	0.058436845	0.05754782	0.011622155
11	0.17	0.134918275	0.113894593	0.021958816
12	0.17	0.131815625	0.106931829	0.028793914
13	0.18	0.083950253	0.080492162	0.014790903
14	0.18	0.067510008	0.062826331	0.009587447
15	0.19	0.062473563	0.056423394	0.00952039
16	0.21	0.094384448	0.075750062	0.026065006
17	0.21	0.142844731	0.093560296	0.05105829
18	0.22	0.071879795	0.069145611	0.006407293
19	0.22	0.09668347	0.05651494	0.053566765
20	0.22	0.048893097	0.051246669	0.008695712
21	0.23	0.225319271	0.083233064	0.14677476
22	0.25	0.135923871	0.070223232	0.0711656
23	0.25	0.055216574	0.044962871	0.023520116
24	0.25	0.180315071	0.076297838	0.109556366
25	0.26	0.041418419	0.039631851	0.009406996
26	0.27	0.042609798	0.051435408	0.011860707
27	0.29	0.037671079	0.031945788	0.018282818
28	0.29	0.045294799	0.045502522	0.033544862
29	0.30	0.137593827	0.045384728	0.114629367
30	0.31	0.046830952	0.041463378	0.026516858
31	0.32	0.042444674	0.03156495	0.025168038
32	0.33	0.070500254	0.035573172	0.057580115
33	0.34	0.20942724	0.08810677	0.121507534
34	0.34	0.031596896	0.03145367	0.005566004
35	0.35	0.036070894	0.044959097	0.015902489
36	0.36	0.039153256	0.043189184	0.006543039
37	0.37	0.037035369	0.026713703	0.01751398
38	0.38	0.092835413	0.047057076	0.049674082
39	0.40	0.023359618	0.026714442	0.012650349
40	0.41	0.039747272	0.053671901	0.014999151
41	0.42	0.058355148	0.032092679	0.027449457
42	0.43	0.126413819	0.030416991	0.105944662
43	0.45	0.024817609	0.020471183	0.01001775
44	0.47	0.032048456	0.040628393	0.023197589
45	0.51	0.133460551	0.055222449	0.078321817
46	0.54	0.036381859	0.043259529	0.007157885
47	0.55	0.028133036	0.019743544	0.009711266
48	0.56	0.06375093	0.026683198	0.041374157
49	0.57	0.100892222	0.030889214	0.070781848
50	0.58	0.079812664	0.038855038	0.041140785
51	0.61	0.112411053	0.034689456	0.078744847
52	0.67	0.032330828	0.015497778	0.025608455
53	0.68	0.125862803	0.036583639	0.089636033
54	0.83	0.020064944	0.012708625	0.01393213


==> excel_sheets/Y500_vs_z.txt <==
0.11	3.81	0.67
0.12	1.76	0.5
0.14	0.45	0.25
0.14	2.45	0.45
0.14	2.26	0.54
0.15	2.8	0.46
0.16	1.01	0.29
0.17	2.65	0.46
0.17	0.97	0.31
0.17	2.7	0.46
0.17	0.72	0.3
0.18	0.72	0.29
0.18	0.79	0.28
0.19	0.67	0.25
0.21	0.65	0.18
0.21	0.63	0.2
0.22	1.67	0.28
0.22	0.45	0.18
0.22	1	0.2
0.23	0.29	0.13
0.25	0.45	0.17
0.25	0.59	0.13
0.25	0.47	0.2
0.26	1.48	0.33
0.27	0.89	0.16
0.29	0.76	0.12
0.29	0.55	0.13
0.3	0.39	0.12
0.31	0.78	0.16
0.32	0.62	0.12
0.33	0.43	0.11
0.34	0.61	0.12
0.34	1.25	0.21
0.35	1.05	0.18
0.36	1.52	0.27
0.37	0.72	0.15
0.38	0.65	0.15
0.4	0.21	0.09
0.41	0.95	0.17
0.42	0.93	0.19
0.43	0.24	0.08
0.45	0.82	0.13
0.47	0.93	0.25
0.51	0.54	0.08
0.54	0.63	0.1
0.55	1.06	0.1
0.56	0.45	0.08
0.57	0.79	0.16
0.58	0.61	0.07
0.61	0.41	0.12
0.67	0.4	0.08
0.68	0.43	0.1
0.83	0.45	0.06


==> excel_sheets/Y_AMI_Pl_vs_row.txt <==
1	3.81	0.67	3.63	0.47	3.74	0.29	0.29	0	0	1	1	1	0
2	1.76	0.5	2.12	0.93	1.64	0.4	0.38	1	0	1	1	1	1
3	0.45	0.25	2.13	0.64	1.29	0.19	0.19	1	1	0	0	0	1
4	2.45	0.45	3.11	0.5	2.97	0.22	0.22	1	1	0	1	1	1
5	2.26	0.54	2.22	0.39	2	0.21	0.21	0	0	1	1	1	1
6	2.8	0.46	2.78	0.48	2.11	0.2	0.2	0	0	0	1	1	1
7	1.01	0.29	1.44	0.36	1.35	0.19	0.2	1	1	0	1	1	1
8	2.65	0.46	3.28	0.31	2.68	0.12	0.12	1	1	1	1	1	1
9	0.97	0.31	2.15	0.61	1.04	0.11	0.12	1	1	1	1	1	1
10	2.7	0.46	3.04	0.36	2.97	0.2	0.2	1	1	1	1	1	1
11	0.72	0.3	3.41	0.64	2.38	0.23	0.23	1	1	0	0	0	1
12	0.72	0.29	1.62	0.46	0.98	0.14	0.17	1	1	1	1	1	1
13	0.79	0.28	0.92	0.42	0.79	0.19	0.2	1	0	1	1	1	1
14	0.67	0.25	1.96	0.38	1.4	0.17	0.17	1	1	0	0	1	1
15	0.65	0.18	0.83	0.29	0.7	0.1	0.1	1	1	1	1	1	1
16	0.63	0.2	1.97	0.39	1.59	0.17	0.16	1	1	0	0	0	1
17	1.67	0.28	2.47	0.41	1.98	0.17	0.16	1	1	0	1	1	1
18	0.45	0.18	1.3	0.41	0.97	0.21	0.2	1	1	0	0	1	1
19	1	0.2	2.24	0.58	1.21	0.2	0.2	1	1	0	1	1	1
20	0.29	0.13	1.25	0.29	1.16	0.15	0.16	1	1	0	0	0	1
21	0.45	0.17	1.16	0.31	0.63	0.08	0.09	1	1	0	1	1	1
22	0.59	0.13	2.08	0.64	1.36	0.24	0.25	1	1	0	0	0	1
23	0.47	0.2	1.66	0.41	1.04	0.13	0.15	1	1	0	0	1	1
24	1.48	0.33	2.77	0.33	1.91	0.13	0.13	1	1	0	1	1	1
25	0.89	0.16	2.1	0.48	1.58	0.19	0.19	1	1	0	0	0	1
26	0.76	0.12	3.35	1.21	0.94	0.16	0.16	1	1	0	1	1	1
27	0.55	0.13	1.07	0.35	0.89	0.13	0.13	1	1	0	0	1	1
28	0.39	0.12	0.7	0.25	0.57	0.11	0.12	1	1	0	1	1	1
29	0.78	0.16	1.74	0.67	0.9	0.13	0.15	1	1	1	1	1	1
30	0.62	0.12	1.55	0.51	0.9	0.15	0.16	1	1	0	0	1	1
31	0.43	0.11	0.65	0.22	0.65	0.12	0.13	1	1	0	0	1	0
32	0.61	0.12	2.1	0.49	1.27	0.18	0.19	1	1	0	0	0	1
33	1.25	0.21	1.52	0.37	1.46	0.2	0.21	1	1	0	1	1	1
34	1.05	0.18	1.38	0.29	1.24	0.13	0.13	1	1	0	1	1	1
35	1.52	0.27	2.38	0.44	2.28	0.24	0.25	1	1	0	0	1	1
36	0.72	0.15	0.82	0.19	0.96	0.11	0.12	1	1	0	1	1	0
37	0.65	0.15	0.84	0.33	0.61	0.14	0.14	1	0	1	1	1	1
38	0.21	0.09	0.56	0.17	0.56	0.09	0.09	1	1	0	0	0	0
39	0.95	0.17	1.49	0.27	1.24	0.12	0.12	1	1	0	1	1	1
40	0.93	0.19	1.07	0.38	0.71	0.12	0.13	1	0	0	1	1	1
41	0.24	0.08	0.58	0.12	0.75	0.12	0.12	1	1	0	0	0	0
42	0.82	0.13	0.77	0.09	1.1	0.13	0.13	0	1	0	0	1	0
43	0.93	0.25	1.53	0.44	0.9	0.11	0.11	1	0	1	1	1	1
44	0.54	0.08	0.99	0.28	0.85	0.13	0.14	1	1	0	0	0	1
45	0.63	0.1	0.62	0.16	0.53	0.07	0.07	0	0	0	1	1	1
46	1.06	0.1	1.25	0.22	1.27	0.12	0.13	1	1	0	0	1	0
47	0.45	0.08	0.88	0.28	0.66	0.11	0.11	1	1	0	0	1	1
48	0.79	0.16	0.74	0.15	0.82	0.1	0.1	0	1	1	1	1	0
49	0.61	0.07	0.95	0.25	0.82	0.13	0.14	1	1	0	0	0	1
50	0.41	0.12	0.92	0.31	0.66	0.11	0.12	1	1	0	0	1	1
51	0.4	0.08	0.85	0.29	0.33	0.06	0.06	1	0	1	1	1	1
52	0.43	0.1	0.47	0.15	0.39	0.07	0.07	1	0	1	1	1	1
53	0.45	0.06	1.04	0.38	0.68	0.14	0.15	1	1	0	0	0	1


==> excel_sheets/Y_PHYS_OBS_I_OBS_II_vs_row.txt <==
2	3.81	0.67	1.86	0.9	3.12	1.74	0	0	0	0	1	0	1	1	1	1	1
3	1.76	0.5	2.45	1.56	4.09	1.83	1	1	0	1	1	0	0	0	1	1	1
4	0.45	0.25	0.32	0.15	0.43	0.27	0	0	1	1	1	1	1	1	1	1	1
5	2.45	0.45	0.95	0.45	1.21	0.51	0	0	0	0	0	0	0	1	1	1	1
6	2.26	0.54	0.67	0.25	0.95	0.27	0	0	0	0	1	0	0	1	0	1	1
7	2.8	0.46	1.33	0.48	1.48	0.49	0	0	0	0	0	0	0	1	1	1	1
8	1.01	0.29	1.04	0.7	1.18	0.76	1	1	1	1	1	1	1	1	1	1	1
9	2.65	0.46	2.63	1.26	3.97	1.49	0	1	1	1	1	0	0	1	1	1	1
10	0.97	0.31	0.83	0.49	0.86	0.51	0	0	1	1	1	1	1	1	1	1	1
11	2.7	0.46	1.24	0.54	1.48	0.6	0	0	0	0	0	0	0	1	1	1	1
12	0.72	0.3	1.6	1.05	1.33	0.77	1	1	0	0	1	0	0	1	1	1	1
13	0.72	0.29	1.23	0.79	1.12	0.72	1	1	0	1	1	0	1	1	1	1	1
14	0.79	0.28	0.64	0.38	0.61	0.34	0	0	1	1	1	1	1	1	1	1	1
15	0.67	0.25	0.58	0.29	0.53	0.28	0	0	1	1	1	1	1	1	1	1	1
16	0.65	0.18	1.25	0.75	1.05	0.55	1	1	0	0	0	0	0	1	1	1	1
17	0.63	0.2	1.53	0.93	1.11	0.5	1	1	0	0	0	0	0	1	1	1	1
18	1.67	0.28	1.07	0.5	1.14	0.46	0	0	0	0	1	0	1	1	1	1	1
19	0.45	0.18	0.93	0.64	0.6	0.38	1	1	0	0	1	1	1	1	1	1	1
20	1	0.2	1.12	0.64	1.12	0.56	1	1	1	1	1	1	1	1	1	1	1
21	0.29	0.13	1.43	0.92	0.53	0.35	1	1	0	0	0	0	1	1	0	0	1
22	0.45	0.17	1.24	0.69	0.73	0.41	1	1	0	0	0	0	1	1	0	1	1
23	0.59	0.13	0.88	0.43	0.73	0.35	1	1	0	0	1	0	1	1	1	1	1
24	0.47	0.2	1.61	1.12	0.8	0.45	1	1	0	0	0	0	1	1	0	1	1
25	1.48	0.33	1.47	0.71	1.58	0.6	0	1	1	1	1	1	1	1	1	1	1
26	0.89	0.16	0.76	0.34	0.7	0.33	0	0	1	1	1	0	1	1	1	1	1
27	0.76	0.12	0.95	0.38	0.83	0.31	1	1	0	1	1	1	1	1	1	1	1
28	0.55	0.13	0.63	0.5	0.46	0.23	1	0	1	1	1	1	1	1	1	1	1
29	0.39	0.12	1.11	0.54	0.48	0.26	1	1	0	0	0	1	1	1	0	0	1
30	0.78	0.16	1	0.57	0.82	0.39	1	1	0	1	1	1	1	1	1	1	1
31	0.62	0.12	0.84	0.4	0.69	0.27	1	1	0	1	1	1	1	1	1	1	1
32	0.43	0.11	0.78	0.42	0.48	0.22	1	1	0	0	0	1	1	1	0	1	1
33	0.61	0.12	2.23	1.1	1.12	0.25	1	1	0	0	0	0	0	0	0	0	0
34	1.25	0.21	1.38	0.52	1.37	0.47	1	1	1	1	1	1	1	1	1	1	1
35	1.05	0.18	0.92	0.34	0.82	0.29	0	0	1	1	1	0	1	1	1	1	1
36	1.52	0.27	1.23	0.42	1.23	0.39	0	0	0	1	1	0	1	1	1	1	1
37	0.72	0.15	0.87	0.34	0.75	0.25	1	1	0	1	1	1	1	1	1	1	1
38	0.65	0.15	1.32	0.69	0.93	0.32	1	1	0	0	0	0	1	1	0	1	1
39	0.21	0.09	0.29	0.11	0.2	0.07	1	0	1	1	1	1	1	1	0	1	1
40	0.95	0.17	0.69	0.21	0.6	0.2	0	0	0	1	1	0	0	1	1	1	1
41	0.93	0.19	1.3	0.45	1.12	0.29	1	1	0	1	1	0	1	1	1	1	1
42	0.24	0.08	0.76	0.46	0.29	0.14	1	1	0	0	0	1	1	1	0	0	0
43	0.82	0.13	0.92	0.26	0.85	0.23	1	1	1	1	1	1	1	1	1	1	1
44	0.93	0.25	0.83	0.38	0.7	0.25	0	0	1	1	1	1	1	1	1	1	1
45	0.54	0.08	1.55	0.68	0.88	0.17	1	1	0	0	0	0	0	0	0	0	0
46	0.63	0.1	0.48	0.09	0.45	0.08	0	0	0	1	1	0	1	1	1	1	1
47	1.06	0.1	1.3	0.27	1.25	0.21	1	1	0	0	1	0	1	1	1	1	1
48	0.45	0.08	0.86	0.36	0.58	0.18	1	1	0	0	0	0	1	1	0	1	1
49	0.79	0.16	1.61	0.73	1	0.24	1	1	0	0	0	0	1	1	0	0	1
50	0.61	0.07	1.24	0.45	0.89	0.17	1	1	0	0	0	0	0	0	0	0	1
51	0.41	0.12	0.92	0.46	0.52	0.16	1	1	0	0	0	1	1	1	0	0	1
52	0.4	0.08	0.55	0.2	0.42	0.12	1	1	0	1	1	1	1	1	0	1	1
53	0.43	0.1	1.16	0.57	0.59	0.15	1	1	0	0	0	0	1	1	0	0	0
54	0.45	0.06	0.55	0.17	0.47	0.11	1	1	0	1	1	1	1	1	1	1	1


==> excel_sheets/Y_PHYS_OBS_I_OBS_II_vs_row_ph.txt <==
19	0.45	0.18	0.93	0.64	0.6	0.38	1	1	0	0	1	1	1	1	1	1	1
21	0.29	0.13	1.43	0.92	0.53	0.35	1	1	0	0	0	0	1	1	0	0	1
23	0.59	0.13	0.88	0.43	0.73	0.35	1	1	0	0	1	0	1	1	1	1	1
28	0.55	0.13	0.63	0.5	0.46	0.23	1	0	1	1	1	1	1	1	1	1	1
30	0.78	0.16	1	0.57	0.82	0.39	1	1	0	1	1	1	1	1	1	1	1
31	0.62	0.12	0.84	0.4	0.69	0.27	1	1	0	1	1	1	1	1	1	1	1
38	0.65	0.15	1.32	0.69	0.93	0.32	1	1	0	0	0	0	1	1	0	1	1
43	0.82	0.13	0.92	0.26	0.85	0.23	1	1	1	1	1	1	1	1	1	1	1
53	0.43	0.1	1.16	0.57	0.59	0.15	1	1	0	0	0	0	1	1	0	0	0
54	0.45	0.06	0.55	0.17	0.47	0.11	1	1	0	1	1	1	1	1	1	1	1


==> excel_sheets/Y_PHYS_OBS_I_OBS_II_vs_row_sp.txt <==
2	3.81	0.67	1.86	0.9	3.12	1.74	0	0	0	0	1	0	1	1	1	1	1
3	1.76	0.5	2.45	1.56	4.09	1.83	1	1	0	1	1	0	0	0	1	1	1
4	0.45	0.25	0.32	0.15	0.43	0.27	0	0	1	1	1	1	1	1	1	1	1
5	2.45	0.45	0.95	0.45	1.21	0.51	0	0	0	0	0	0	0	1	1	1	1
6	2.26	0.54	0.67	0.25	0.95	0.27	0	0	0	0	1	0	0	1	0	1	1
7	2.8	0.46	1.33	0.48	1.48	0.49	0	0	0	0	0	0	0	1	1	1	1
8	1.01	0.29	1.04	0.7	1.18	0.76	1	1	1	1	1	1	1	1	1	1	1
9	2.65	0.46	2.63	1.26	3.97	1.49	0	1	1	1	1	0	0	1	1	1	1
10	0.97	0.31	0.83	0.49	0.86	0.51	0	0	1	1	1	1	1	1	1	1	1
11	2.7	0.46	1.24	0.54	1.48	0.6	0	0	0	0	0	0	0	1	1	1	1
12	0.72	0.3	1.6	1.05	1.33	0.77	1	1	0	0	1	0	0	1	1	1	1
13	0.72	0.29	1.23	0.79	1.12	0.72	1	1	0	1	1	0	1	1	1	1	1
14	0.79	0.28	0.64	0.38	0.61	0.34	0	0	1	1	1	1	1	1	1	1	1
15	0.67	0.25	0.58	0.29	0.53	0.28	0	0	1	1	1	1	1	1	1	1	1
16	0.65	0.18	1.25	0.75	1.05	0.55	1	1	0	0	0	0	0	1	1	1	1
17	0.63	0.2	1.53	0.93	1.11	0.5	1	1	0	0	0	0	0	1	1	1	1
18	1.67	0.28	1.07	0.5	1.14	0.46	0	0	0	0	1	0	1	1	1	1	1
20	1	0.2	1.12	0.64	1.12	0.56	1	1	1	1	1	1	1	1	1	1	1
22	0.45	0.17	1.24	0.69	0.73	0.41	1	1	0	0	0	0	1	1	0	1	1
24	0.47	0.2	1.61	1.12	0.8	0.45	1	1	0	0	0	0	1	1	0	1	1
25	1.48	0.33	1.47	0.71	1.58	0.6	0	1	1	1	1	1	1	1	1	1	1
26	0.89	0.16	0.76	0.34	0.7	0.33	0	0	1	1	1	0	1	1	1	1	1
27	0.76	0.12	0.95	0.38	0.83	0.31	1	1	0	1	1	1	1	1	1	1	1
29	0.39	0.12	1.11	0.54	0.48	0.26	1	1	0	0	0	1	1	1	0	0	1
32	0.43	0.11	0.78	0.42	0.48	0.22	1	1	0	0	0	1	1	1	0	1	1
33	0.61	0.12	2.23	1.1	1.12	0.25	1	1	0	0	0	0	0	0	0	0	0
34	1.25	0.21	1.38	0.52	1.37	0.47	1	1	1	1	1	1	1	1	1	1	1
35	1.05	0.18	0.92	0.34	0.82	0.29	0	0	1	1	1	0	1	1	1	1	1
36	1.52	0.27	1.23	0.42	1.23	0.39	0	0	0	1	1	0	1	1	1	1	1
37	0.72	0.15	0.87	0.34	0.75	0.25	1	1	0	1	1	1	1	1	1	1	1
39	0.21	0.09	0.29	0.11	0.2	0.07	1	0	1	1	1	1	1	1	0	1	1
40	0.95	0.17	0.69	0.21	0.6	0.2	0	0	0	1	1	0	0	1	1	1	1
41	0.93	0.19	1.3	0.45	1.12	0.29	1	1	0	1	1	0	1	1	1	1	1
42	0.24	0.08	0.76	0.46	0.29	0.14	1	1	0	0	0	1	1	1	0	0	0
44	0.93	0.25	0.83	0.38	0.7	0.25	0	0	1	1	1	1	1	1	1	1	1
45	0.54	0.08	1.55	0.68	0.88	0.17	1	1	0	0	0	0	0	0	0	0	0
46	0.63	0.1	0.48	0.09	0.45	0.08	0	0	0	1	1	0	1	1	1	1	1
47	1.06	0.1	1.3	0.27	1.25	0.21	1	1	0	0	1	0	1	1	1	1	1
48	0.45	0.08	0.86	0.36	0.58	0.18	1	1	0	0	0	0	1	1	0	1	1
49	0.79	0.16	1.61	0.73	1	0.24	1	1	0	0	0	0	1	1	0	0	1
50	0.61	0.07	1.24	0.45	0.89	0.17	1	1	0	0	0	0	0	0	0	0	1
51	0.41	0.12	0.92	0.46	0.52	0.16	1	1	0	0	0	1	1	1	0	0	1
52	0.4	0.08	0.55	0.2	0.42	0.12	1	1	0	1	1	1	1	1	0	1	1



==> excel_sheets/results_table.txt <==
Row number	&	Planck ID	&		$z$		&		$Y_{\rm Phys} (r_{500})~\times 10^{-3}~\rm arcmin^{2}$				&		$Y_{\rm Obs I} (r_{500})~\times 10^{-3}~\rm arcmin^{2}$				&		"$x_{0, \rm Obs I}$ (arcsec)"				&		"$y_{0, \rm Obs I}$ (arcsec)"				&		$Y_{\rm Obs II} (r_{500})~\times 10^{-3}~\rm arcmin^{2}$				&		"$x_{0, \rm Obs II}$ (arcsec)"				&		"$y_{0, \rm Obs II}$ (arcsec)"				&		$Y_{\rm Planck M} (r_{500})~\times 10^{-3}~\rm arcmin^{2}$				&		$Y_{\rm Planck S} (r_{500})~\times 10^{-3}~\rm arcmin^{2}$									\\
1	&	PSZ2G044.20+48.66	&	$	0.09	$	&	$	11.59	\pm	2.28	$	&	$	6.77	\pm	3.32	$	&	$	6.53	\pm	18.56	$	&	$	8.93	\pm	14.41	$	&	$	20.48	\pm	6.19	$	&	$	10.36	\pm	18.38	$	&	$	8.32	\pm	15.32	$	&	$	18.96	\pm	1.30	$	&	$	13.01	\pm	^{	0.51	}	_{	0.57	}	$	\\
2	&	PSZ2G053.53+59.52	&	$	0.11	$	&	$	3.81	\pm	0.67	$	&	$	2.02	\pm	0.90	$	&	$	-1.77	\pm	12.69	$	&	$	23.19	\pm	9.38	$	&	$	3.12	\pm	1.74	$	&	$	-1.07	\pm	12.67	$	&	$	20.89	\pm	9.88	$	&	$	3.63	\pm	0.47	$	&	$	3.74	\pm	^{	0.29	}	_{	0.29	}	$	\\
3	&	PSZ2G151.90+11.63	&	$	0.12	$	&	$	1.76	\pm	0.50	$	&	$	2.55	\pm	1.56	$	&	$	63.93	\pm	28.11	$	&	$	67.61	\pm	18.86	$	&	$	4.09	\pm	1.83	$	&	$	59.05	\pm	27.67	$	&	$	67.19	\pm	19.36	$	&	$	2.12	\pm	0.93	$	&	$	1.64	\pm	^{	0.40	}	_{	0.38	}	$	\\
4	&	PSZ2G218.59+71.31	&	$	0.14	$	&	$	0.45	\pm	0.25	$	&	$	0.35	\pm	0.15	$	&	$	-8.85	\pm	14.58	$	&	$	-17.72	\pm	14.59	$	&	$	0.43	\pm	0.27	$	&	$	0.04	\pm	23.62	$	&	$	-16.95	\pm	24.66	$	&	$	2.13	\pm	0.64	$	&	$	1.29	\pm	^{	0.19	}	_{	0.19	}	$	\\
5	&	PSZ2G226.18+76.79	&	$	0.14	$	&	$	2.45	\pm	0.45	$	&	$	0.91	\pm	0.45	$	&	$	-45.20	\pm	10.61	$	&	$	6.46	\pm	12.25	$	&	$	1.21	\pm	0.51	$	&	$	-42.92	\pm	10.66	$	&	$	3.80	\pm	12.00	$	&	$	3.11	\pm	0.50	$	&	$	2.97	\pm	^{	0.22	}	_{	0.22	}	$	\\
6	&	PSZ2G165.06+54.13	&	$	0.14	$	&	$	2.26	\pm	0.54	$	&	$	0.70	\pm	0.25	$	&	$	29.82	\pm	10.17	$	&	$	-29.36	\pm	12.22	$	&	$	0.95	\pm	0.27	$	&	$	31.51	\pm	10.76	$	&	$	-29.04	\pm	12.83	$	&	$	2.22	\pm	0.39	$	&	$	2.00	\pm	^{	0.21	}	_{	0.21	}	$	\\
7	&	PSZ2G077.90-26.63	&	$	0.15	$	&	$	2.80	\pm	0.46	$	&	$	1.35	\pm	0.48	$	&	$	-27.99	\pm	9.91	$	&	$	20.12	\pm	11.23	$	&	$	1.48	\pm	0.49	$	&	$	-28.06	\pm	10.13	$	&	$	19.93	\pm	11.07	$	&	$	2.78	\pm	0.48	$	&	$	2.11	\pm	^{	0.20	}	_{	0.20	}	$	\\
8	&	PSZ2G050.40+31.17	&	$	0.16	$	&	$	1.01	\pm	0.29	$	&	$	1.07	\pm	0.70	$	&	$	37.21	\pm	20.82	$	&	$	9.59	\pm	19.09	$	&	$	1.18	\pm	0.76	$	&	$	36.11	\pm	22.25	$	&	$	9.30	\pm	19.70	$	&	$	1.44	\pm	0.36	$	&	$	1.35	\pm	^{	0.19	}	_{	0.20	}	$	\\
9	&	PSZ2G097.72+38.12	&	$	0.17	$	&	$	2.65	\pm	0.46	$	&	$	2.72	\pm	1.26	$	&	$	29.79	\pm	15.43	$	&	$	-2.59	\pm	13.68	$	&	$	3.97	\pm	1.49	$	&	$	32.13	\pm	15.62	$	&	$	-1.56	\pm	13.81	$	&	$	3.28	\pm	0.31	$	&	$	2.68	\pm	^{	0.12	}	_{	0.12	}	$	\\
10	&	PSZ2G099.30+20.92	&	$	0.17	$	&	$	0.97	\pm	0.31	$	&	$	0.79	\pm	0.49	$	&	$	-35.09	\pm	19.11	$	&	$	-24.57	\pm	21.53	$	&	$	0.86	\pm	0.51	$	&	$	-36.16	\pm	19.13	$	&	$	-25.55	\pm	21.67	$	&	$	2.15	\pm	0.61	$	&	$	1.04	\pm	^{	0.11	}	_{	0.12	}	$	\\
11	&	PSZ2G067.17+67.46	&	$	0.17	$	&	$	2.70	\pm	0.46	$	&	$	1.30	\pm	0.54	$	&	$	34.00	\pm	11.65	$	&	$	-30.54	\pm	10.97	$	&	$	1.48	\pm	0.60	$	&	$	33.18	\pm	11.61	$	&	$	-31.32	\pm	11.16	$	&	$	3.04	\pm	0.36	$	&	$	2.97	\pm	^{	0.20	}	_{	0.20	}	$	\\
12	&	PSZ2G167.67+17.63	&	$	0.17	$	&	$	0.72	\pm	0.30	$	&	$	1.69	\pm	1.05	$	&	$	-24.86	\pm	32.03	$	&	$	10.55	\pm	28.11	$	&	$	1.33	\pm	0.77	$	&	$	-23.41	\pm	33.17	$	&	$	11.93	\pm	29.04	$	&	$	3.41	\pm	0.64	$	&	$	2.38	\pm	^{	0.23	}	_{	0.23	}	$	\\
13	&	PSZ2G066.68+68.44	&	$	0.18	$	&	$	0.72	\pm	0.29	$	&	$	1.24	\pm	0.79	$	&	$	55.97	\pm	25.19	$	&	$	9.20	\pm	32.13	$	&	$	1.12	\pm	0.72	$	&	$	56.41	\pm	26.70	$	&	$	7.31	\pm	32.63	$	&	$	1.62	\pm	0.46	$	&	$	0.98	\pm	^{	0.14	}	_{	0.17	}	$	\\
14	&	PSZ2G065.28+44.53	&	$	0.18	$	&	$	0.79	\pm	0.28	$	&	$	0.65	\pm	0.38	$	&	$	-21.13	\pm	20.72	$	&	$	-15.63	\pm	18.96	$	&	$	0.61	\pm	0.34	$	&	$	-19.57	\pm	22.13	$	&	$	-16.08	\pm	20.64	$	&	$	0.92	\pm	0.42	$	&	$	0.79	\pm	^{	0.19	}	_{	0.20	}	$	\\
15	&	PSZ2G084.47+12.63	&	$	0.19	$	&	$	0.67	\pm	0.25	$	&	$	0.58	\pm	0.29	$	&	$	-67.12	\pm	29.59	$	&	$	-23.26	\pm	18.01	$	&	$	0.53	\pm	0.28	$	&	$	-69.03	\pm	30.83	$	&	$	-20.78	\pm	20.07	$	&	$	1.96	\pm	0.38	$	&	$	1.40	\pm	^{	0.17	}	_{	0.17	}	$	\\
16	&	PSZ2G100.04+23.73	&	$	0.21	$	&	$	0.65	\pm	0.18	$	&	$	1.28	\pm	0.75	$	&	$	17.47	\pm	19.11	$	&	$	-22.73	\pm	22.21	$	&	$	1.05	\pm	0.55	$	&	$	17.93	\pm	19.85	$	&	$	-23.27	\pm	22.53	$	&	$	0.83	\pm	0.29	$	&	$	0.70	\pm	^{	0.10	}	_{	0.10	}	$	\\
17	&	PSZ2G180.60+76.65	&	$	0.21	$	&	$	0.63	\pm	0.20	$	&	$	1.73	\pm	0.93	$	&	$	36.57	\pm	16.66	$	&	$	-73.38	\pm	20.39	$	&	$	1.11	\pm	0.50	$	&	$	35.90	\pm	17.29	$	&	$	-70.57	\pm	22.18	$	&	$	1.97	\pm	0.39	$	&	$	1.59	\pm	^{	0.17	}	_{	0.16	}	$	\\
18	&	PSZ2G166.09+43.38	&	$	0.22	$	&	$	1.67	\pm	0.28	$	&	$	1.10	\pm	0.50	$	&	$	-4.29	\pm	10.57	$	&	$	-6.54	\pm	9.54	$	&	$	1.14	\pm	0.46	$	&	$	-4.73	\pm	10.32	$	&	$	-6.66	\pm	9.63	$	&	$	2.47	\pm	0.41	$	&	$	1.98	\pm	^{	0.17	}	_{	0.16	}	$	\\
19	&	PSZ2G125.30-27.99	&	$	0.22	$	&	$	0.45	\pm	0.18	$	&	$	0.99	\pm	0.64	$	&	$	-8.12	\pm	26.53	$	&	$	2.49	\pm	30.79	$	&	$	0.60	\pm	0.38	$	&	$	-9.03	\pm	28.36	$	&	$	6.48	\pm	31.71	$	&	$	1.30	\pm	0.41	$	&	$	0.97	\pm	^{	0.21	}	_{	0.20	}	$	\\
20	&	PSZ2G060.13+11.44	&	$	0.22	$	&	$	1.00	\pm	0.20	$	&	$	1.17	\pm	0.64	$	&	$	-64.93	\pm	12.76	$	&	$	-49.60	\pm	15.02	$	&	$	1.12	\pm	0.56	$	&	$	-64.67	\pm	12.69	$	&	$	-49.56	\pm	14.77	$	&	$	2.24	\pm	0.58	$	&	$	1.21	\pm	^{	0.20	}	_{	0.20	}	$	\\
21	&	PSZ2G166.62+42.13	&	$	0.23	$	&	$	0.29	\pm	0.13	$	&	$	1.57	\pm	0.92	$	&	$	-36.13	\pm	30.51	$	&	$	-54.22	\pm	32.52	$	&	$	0.53	\pm	0.35	$	&	$	-34.92	\pm	31.92	$	&	$	-40.79	\pm	38.30	$	&	$	1.25	\pm	0.29	$	&	$	1.16	\pm	^{	0.15	}	_{	0.16	}	$	\\
22	&	PSZ2G097.94+19.43	&	$	0.25	$	&	$	0.45	\pm	0.17	$	&	$	1.24	\pm	0.69	$	&	$	-121.19	\pm	21.52	$	&	$	-2.42	\pm	32.74	$	&	$	0.73	\pm	0.41	$	&	$	-115.20	\pm	27.60	$	&	$	-5.84	\pm	34.15	$	&	$	1.16	\pm	0.31	$	&	$	0.63	\pm	^{	0.08	}	_{	0.09	}	$	\\
23	&	PSZ2G164.29+08.94	&	$	0.25	$	&	$	0.59	\pm	0.13	$	&	$	0.87	\pm	0.43	$	&	$	-62.15	\pm	13.92	$	&	$	20.46	\pm	17.35	$	&	$	0.73	\pm	0.35	$	&	$	-62.23	\pm	13.90	$	&	$	18.67	\pm	17.99	$	&	$	2.08	\pm	0.64	$	&	$	1.36	\pm	^{	0.24	}	_{	0.25	}	$	\\
24	&	PSZ2G133.60+69.04	&	$	0.25	$	&	$	0.47	\pm	0.20	$	&	$	1.60	\pm	1.12	$	&	$	0.13	\pm	24.80	$	&	$	66.74	\pm	35.89	$	&	$	0.80	\pm	0.45	$	&	$	3.35	\pm	25.98	$	&	$	63.00	\pm	37.13	$	&	$	1.66	\pm	0.41	$	&	$	1.04	\pm	^{	0.13	}	_{	0.15	}	$	\\
25	&	PSZ2G086.47+15.31	&	$	0.26	$	&	$	1.48	\pm	0.33	$	&	$	1.70	\pm	0.71	$	&	$	-41.40	\pm	14.66	$	&	$	19.45	\pm	13.73	$	&	$	1.58	\pm	0.60	$	&	$	-40.08	\pm	14.39	$	&	$	20.08	\pm	13.75	$	&	$	2.77	\pm	0.33	$	&	$	1.91	\pm	^{	0.13	}	_{	0.13	}	$	\\
26	&	PSZ2G139.62+24.18	&	$	0.27	$	&	$	0.89	\pm	0.16	$	&	$	0.77	\pm	0.34	$	&	$	35.74	\pm	11.80	$	&	$	-13.45	\pm	11.11	$	&	$	0.70	\pm	0.33	$	&	$	35.83	\pm	11.49	$	&	$	-13.78	\pm	10.76	$	&	$	2.10	\pm	0.48	$	&	$	1.58	\pm	^{	0.19	}	_{	0.19	}	$	\\
27	&	PSZ2G184.68+28.91	&	$	0.29	$	&	$	0.76	\pm	0.12	$	&	$	0.95	\pm	0.38	$	&	$	22.66	\pm	10.55	$	&	$	12.19	\pm	10.37	$	&	$	0.83	\pm	0.31	$	&	$	22.58	\pm	10.48	$	&	$	13.03	\pm	10.41	$	&	$	3.35	\pm	1.21	$	&	$	0.94	\pm	^{	0.16	}	_{	0.16	}	$	\\
28	&	PSZ2G154.13+40.19	&	$	0.29	$	&	$	0.55	\pm	0.13	$	&	$	0.72	\pm	0.50	$	&	$	71.59	\pm	15.07	$	&	$	-42.78	\pm	13.41	$	&	$	0.46	\pm	0.23	$	&	$	69.88	\pm	14.52	$	&	$	-42.45	\pm	13.20	$	&	$	1.07	\pm	0.35	$	&	$	0.89	\pm	^{	0.13	}	_{	0.13	}	$	\\
29	&	PSZ2G095.49+16.41	&	$	0.30	$	&	$	0.39	\pm	0.12	$	&	$	0.87	\pm	0.54	$	&	$	-19.80	\pm	21.12	$	&	$	-94.58	\pm	19.43	$	&	$	0.48	\pm	0.26	$	&	$	-22.58	\pm	20.72	$	&	$	-98.75	\pm	20.62	$	&	$	0.70	\pm	0.25	$	&	$	0.57	\pm	^{	0.11	}	_{	0.12	}	$	\\
30	&	PSZ2G109.52-19.16	&	$	0.31	$	&	$	0.78	\pm	0.16	$	&	$	1.00	\pm	0.57	$	&	$	-31.66	\pm	14.34	$	&	$	-15.21	\pm	15.68	$	&	$	0.82	\pm	0.39	$	&	$	-31.16	\pm	14.43	$	&	$	-15.23	\pm	15.95	$	&	$	1.74	\pm	0.67	$	&	$	0.90	\pm	^{	0.13	}	_{	0.15	}	$	\\
31	&	PSZ2G198.90+18.16	&	$	0.32	$	&	$	0.62	\pm	0.12	$	&	$	0.86	\pm	0.40	$	&	$	27.42	\pm	15.36	$	&	$	-59.55	\pm	12.35	$	&	$	0.69	\pm	0.27	$	&	$	27.03	\pm	15.25	$	&	$	-57.65	\pm	12.64	$	&	$	1.55	\pm	0.51	$	&	$	0.90	\pm	^{	0.15	}	_{	0.16	}	$	\\
32	&	PSZ2G152.33+81.28	&	$	0.33	$	&	$	0.43	\pm	0.11	$	&	$	0.78	\pm	0.42	$	&	$	-49.96	\pm	20.35	$	&	$	44.73	\pm	15.45	$	&	$	0.48	\pm	0.22	$	&	$	-53.60	\pm	20.93	$	&	$	43.79	\pm	15.28	$	&	$	0.65	\pm	0.22	$	&	$	0.65	\pm	^{	0.12	}	_{	0.13	}	$	\\
33	&	PSZ2G108.17-11.56	&	$	0.34	$	&	$	0.61	\pm	0.12	$	&	$	2.24	\pm	1.10	$	&	$	27.48	\pm	14.92	$	&	$	-36.56	\pm	20.44	$	&	$	1.12	\pm	0.25	$	&	$	30.62	\pm	13.89	$	&	$	-51.07	\pm	19.77	$	&	$	2.10	\pm	0.49	$	&	$	1.27	\pm	^{	0.18	}	_{	0.19	}	$	\\
34	&	PSZ2G132.47-17.27	&	$	0.34	$	&	$	1.25	\pm	0.21	$	&	$	1.38	\pm	0.52	$	&	$	32.53	\pm	10.83	$	&	$	16.82	\pm	12.65	$	&	$	1.37	\pm	0.47	$	&	$	32.34	\pm	10.66	$	&	$	16.61	\pm	12.56	$	&	$	1.52	\pm	0.37	$	&	$	1.46	\pm	^{	0.20	}	_{	0.21	}	$	\\
35	&	PSZ2G207.88+81.31	&	$	0.35	$	&	$	1.05	\pm	0.18	$	&	$	0.90	\pm	0.34	$	&	$	67.45	\pm	8.46	$	&	$	61.30	\pm	11.45	$	&	$	0.82	\pm	0.29	$	&	$	66.90	\pm	8.21	$	&	$	59.84	\pm	11.43	$	&	$	1.38	\pm	0.29	$	&	$	1.24	\pm	^{	0.13	}	_{	0.13	}	$	\\
36	&	PSZ2G157.32-26.77	&	$	0.36	$	&	$	1.52	\pm	0.27	$	&	$	1.25	\pm	0.42	$	&	$	-0.28	\pm	8.01	$	&	$	19.15	\pm	11.86	$	&	$	1.23	\pm	0.39	$	&	$	-1.07	\pm	7.59	$	&	$	17.73	\pm	11.58	$	&	$	2.38	\pm	0.44	$	&	$	2.28	\pm	^{	0.24	}	_{	0.25	}	$	\\
37	&	PSZ2G071.21+28.86	&	$	0.37	$	&	$	0.72	\pm	0.15	$	&	$	0.91	\pm	0.34	$	&	$	-29.47	\pm	10.86	$	&	$	-12.29	\pm	14.04	$	&	$	0.75	\pm	0.25	$	&	$	-29.64	\pm	10.48	$	&	$	-12.13	\pm	13.74	$	&	$	0.82	\pm	0.19	$	&	$	0.96	\pm	^{	0.11	}	_{	0.12	}	$	\\
38	&	PSZ2G194.98+54.12	&	$	0.38	$	&	$	0.65	\pm	0.15	$	&	$	1.28	\pm	0.69	$	&	$	32.85	\pm	12.59	$	&	$	-5.89	\pm	18.85	$	&	$	0.93	\pm	0.32	$	&	$	32.71	\pm	12.45	$	&	$	-3.46	\pm	19.90	$	&	$	0.84	\pm	0.33	$	&	$	0.61	\pm	^{	0.14	}	_{	0.14	}	$	\\
39	&	PSZ2G109.86+27.94	&	$	0.40	$	&	$	0.21	\pm	0.09	$	&	$	0.30	\pm	0.11	$	&	$	8.03	\pm	16.29	$	&	$	-1.95	\pm	14.87	$	&	$	0.20	\pm	0.07	$	&	$	7.15	\pm	21.69	$	&	$	2.87	\pm	17.97	$	&	$	0.56	\pm	0.17	$	&	$	0.56	\pm	^{	0.09	}	_{	0.09	}	$	\\
40	&	PSZ2G083.29-31.03	&	$	0.41	$	&	$	0.95	\pm	0.17	$	&	$	0.66	\pm	0.21	$	&	$	75.26	\pm	13.22	$	&	$	-0.29	\pm	12.25	$	&	$	0.60	\pm	0.20	$	&	$	72.16	\pm	13.03	$	&	$	2.13	\pm	11.88	$	&	$	1.49	\pm	0.27	$	&	$	1.24	\pm	^{	0.12	}	_{	0.12	}	$	\\
41	&	PSZ2G063.38+53.44	&	$	0.42	$	&	$	0.93	\pm	0.19	$	&	$	1.28	\pm	0.45	$	&	$	39.37	\pm	14.20	$	&	$	49.33	\pm	10.77	$	&	$	1.12	\pm	0.29	$	&	$	41.65	\pm	13.30	$	&	$	48.43	\pm	10.17	$	&	$	1.07	\pm	0.38	$	&	$	0.71	\pm	^{	0.12	}	_{	0.13	}	$	\\
42	&	PSZ2G063.80+11.42	&	$	0.43	$	&	$	0.24	\pm	0.08	$	&	$	0.80	\pm	0.46	$	&	$	-42.04	\pm	23.06	$	&	$	-44.32	\pm	20.40	$	&	$	0.29	\pm	0.14	$	&	$	-36.98	\pm	23.28	$	&	$	-45.28	\pm	20.74	$	&	$	0.58	\pm	0.12	$	&	$	0.75	\pm	^{	0.12	}	_{	0.12	}	$	\\
43	&	PSZ2G157.43+30.34	&	$	0.45	$	&	$	0.82	\pm	0.13	$	&	$	0.91	\pm	0.26	$	&	$	-61.41	\pm	7.56	$	&	$	4.85	\pm	8.34	$	&	$	0.85	\pm	0.23	$	&	$	-61.63	\pm	7.29	$	&	$	4.79	\pm	8.26	$	&	$	0.77	\pm	0.09	$	&	$	1.10	\pm	^{	0.13	}	_{	0.13	}	$	\\
44	&	PSZ2G150.56+58.32	&	$	0.47	$	&	$	0.93	\pm	0.25	$	&	$	0.86	\pm	0.38	$	&	$	9.81	\pm	14.03	$	&	$	35.97	\pm	18.29	$	&	$	0.70	\pm	0.25	$	&	$	8.34	\pm	12.93	$	&	$	36.51	\pm	18.01	$	&	$	1.53	\pm	0.44	$	&	$	0.90	\pm	^{	0.11	}	_{	0.11	}	$	\\
45	&	PSZ2G170.98+39.45	&	$	0.51	$	&	$	0.54	\pm	0.08	$	&	$	1.62	\pm	0.68	$	&	$	23.91	\pm	12.09	$	&	$	-18.32	\pm	13.31	$	&	$	0.88	\pm	0.17	$	&	$	26.68	\pm	11.52	$	&	$	-22.95	\pm	12.68	$	&	$	0.99	\pm	0.28	$	&	$	0.85	\pm	^{	0.13	}	_{	0.14	}	$	\\
46	&	PSZ2G094.56+51.03	&	$	0.54	$	&	$	0.63	\pm	0.10	$	&	$	0.50	\pm	0.09	$	&	$	82.24	\pm	7.64	$	&	$	50.61	\pm	8.76	$	&	$	0.45	\pm	0.08	$	&	$	81.87	\pm	7.67	$	&	$	50.51	\pm	8.62	$	&	$	0.62	\pm	0.16	$	&	$	0.53	\pm	^{	0.07	}	_{	0.07	}	$	\\
47	&	PSZ2G228.16+75.20	&	$	0.55	$	&	$	1.06	\pm	0.10	$	&	$	1.35	\pm	0.27	$	&	$	-14.53	\pm	5.57	$	&	$	16.35	\pm	5.31	$	&	$	1.25	\pm	0.21	$	&	$	-14.39	\pm	5.59	$	&	$	16.50	\pm	5.08	$	&	$	1.25	\pm	0.22	$	&	$	1.27	\pm	^{	0.12	}	_{	0.13	}	$	\\
48	&	PSZ2G213.39+80.59	&	$	0.56	$	&	$	0.45	\pm	0.08	$	&	$	0.89	\pm	0.36	$	&	$	-5.34	\pm	12.49	$	&	$	65.15	\pm	12.29	$	&	$	0.58	\pm	0.18	$	&	$	-8.19	\pm	12.21	$	&	$	68.13	\pm	12.60	$	&	$	0.88	\pm	0.28	$	&	$	0.66	\pm	^{	0.11	}	_{	0.11	}	$	\\
49	&	PSZ2G066.41+27.03	&	$	0.57	$	&	$	0.79	\pm	0.16	$	&	$	1.76	\pm	0.73	$	&	$	-37.37	\pm	11.95	$	&	$	100.92	\pm	13.20	$	&	$	1.00	\pm	0.24	$	&	$	-34.28	\pm	11.21	$	&	$	97.77	\pm	11.89	$	&	$	0.74	\pm	0.15	$	&	$	0.82	\pm	^{	0.10	}	_{	0.10	}	$	\\
50	&	PSZ2G144.83+25.11	&	$	0.58	$	&	$	0.61	\pm	0.07	$	&	$	1.34	\pm	0.45	$	&	$	1.55	\pm	9.00	$	&	$	-3.86	\pm	8.95	$	&	$	0.89	\pm	0.17	$	&	$	3.09	\pm	8.57	$	&	$	-2.97	\pm	8.79	$	&	$	0.95	\pm	0.25	$	&	$	0.82	\pm	^{	0.13	}	_{	0.14	}	$	\\
51	&	PSZ2G045.87+57.70	&	$	0.61	$	&	$	0.41	\pm	0.12	$	&	$	0.93	\pm	0.46	$	&	$	20.59	\pm	17.97	$	&	$	16.79	\pm	15.76	$	&	$	0.52	\pm	0.16	$	&	$	16.61	\pm	16.65	$	&	$	20.54	\pm	14.20	$	&	$	0.92	\pm	0.31	$	&	$	0.66	\pm	^{	0.11	}	_{	0.12	}	$	\\
52	&	PSZ2G108.27+48.66	&	$	0.67	$	&	$	0.40	\pm	0.08	$	&	$	0.55	\pm	0.20	$	&	$	8.45	\pm	11.83	$	&	$	35.26	\pm	11.93	$	&	$	0.42	\pm	0.12	$	&	$	9.91	\pm	12.03	$	&	$	35.53	\pm	11.69	$	&	$	0.85	\pm	0.29	$	&	$	0.33	\pm	^{	0.06	}	_{	0.06	}	$	\\
53	&	PSZ2G086.93+53.18	&	$	0.68	$	&	$	0.43	\pm	0.10	$	&	$	1.28	\pm	0.57	$	&	$	-40.06	\pm	16.39	$	&	$	30.84	\pm	12.08	$	&	$	0.59	\pm	0.15	$	&	$	-44.92	\pm	15.26	$	&	$	29.36	\pm	11.53	$	&	$	0.47	\pm	0.15	$	&	$	0.39	\pm	^{	0.07	}	_{	0.07	}	$	\\
54	&	PSZ2G141.77+14.19	&	$	0.83	$	&	$	0.45	\pm	0.06	$	&	$	0.56	\pm	0.17	$	&	$	-3.40	\pm	8.77	$	&	$	-18.18	\pm	9.36	$	&	$	0.47	\pm	0.11	$	&	$	-4.11	\pm	8.78	$	&	$	-18.97	\pm	9.37	$	&	$	1.04	\pm	0.38	$	&	$	0.68	\pm	^{	0.14	}	_{	0.15	}	$	\\


==> excel_sheets/results_table1.1.txt <==
Row number	&	Planck ID	&		$z$		&		$Y_{\rm Phys} (r_{500})~\times 10^{-3}~\rm arcmin^{2}$				&		$Y_{\rm Obs I} (r_{500})~\times 10^{-3}~\rm arcmin^{2}$				&		$x_{0, \rm Obs I}$ (arcsec)				&		$y_{0, \rm Obs I}$ (arcsec)				&		$Y_{\rm Obs II} (r_{500})~\times 10^{-3}~\rm arcmin^{2}$				&		$x_{0, \rm Obs II}$ (arcsec)				&		$y_{0, \rm Obs II}$ (arcsec)				\\
1	&	PSZ2G044.20+48.66	&	$	0.0894	$	&	$	11.59	\pm	2.28	$	&	$	6.77	\pm	3.32	$	&	$	6.53	\pm	18.56	$	&	$	8.93	\pm	14.41	$	&	$	20.48	\pm	6.19	$	&	$	10.36	\pm	18.38	$	&	$	8.32	\pm	15.32	$	\\
2	&	PSZ2G053.53+59.52	&	$	0.113	$	&	$	3.81	\pm	0.67	$	&	$	2.02	\pm	0.90	$	&	$	-1.77	\pm	12.69	$	&	$	23.19	\pm	9.38	$	&	$	3.12	\pm	1.74	$	&	$	-1.07	\pm	12.67	$	&	$	20.89	\pm	9.88	$	\\
3	&	PSZ2G151.90+11.63	&	$	0.12	$	&	$	1.76	\pm	0.50	$	&	$	2.55	\pm	1.56	$	&	$	63.93	\pm	28.11	$	&	$	67.61	\pm	18.86	$	&	$	4.09	\pm	1.83	$	&	$	59.05	\pm	27.67	$	&	$	67.19	\pm	19.36	$	\\
4	&	PSZ2G218.59+71.31	&	$	0.137	$	&	$	0.45	\pm	0.25	$	&	$	0.35	\pm	0.15	$	&	$	-8.85	\pm	14.58	$	&	$	-17.72	\pm	14.59	$	&	$	0.43	\pm	0.27	$	&	$	0.04	\pm	23.62	$	&	$	-16.95	\pm	24.66	$	\\
5	&	PSZ2G226.18+76.79	&	$	0.1427	$	&	$	2.45	\pm	0.45	$	&	$	0.91	\pm	0.45	$	&	$	-45.20	\pm	10.61	$	&	$	6.46	\pm	12.25	$	&	$	1.21	\pm	0.51	$	&	$	-42.92	\pm	10.66	$	&	$	3.80	\pm	12.00	$	\\
6	&	PSZ2G165.06+54.13	&	$	0.144	$	&	$	2.26	\pm	0.54	$	&	$	0.70	\pm	0.25	$	&	$	29.82	\pm	10.17	$	&	$	-29.36	\pm	12.22	$	&	$	0.95	\pm	0.27	$	&	$	31.51	\pm	10.76	$	&	$	-29.04	\pm	12.83	$	\\
7	&	PSZ2G077.90-26.63	&	$	0.147	$	&	$	2.80	\pm	0.46	$	&	$	1.35	\pm	0.48	$	&	$	-27.99	\pm	9.91	$	&	$	20.12	\pm	11.23	$	&	$	1.48	\pm	0.49	$	&	$	-28.06	\pm	10.13	$	&	$	19.93	\pm	11.07	$	\\
8	&	PSZ2G050.40+31.17	&	$	0.164	$	&	$	1.01	\pm	0.29	$	&	$	1.07	\pm	0.70	$	&	$	37.21	\pm	20.82	$	&	$	9.59	\pm	19.09	$	&	$	1.18	\pm	0.76	$	&	$	36.11	\pm	22.25	$	&	$	9.30	\pm	19.70	$	\\
9	&	PSZ2G097.72+38.12	&	$	0.1709	$	&	$	2.65	\pm	0.46	$	&	$	2.72	\pm	1.26	$	&	$	29.79	\pm	15.43	$	&	$	-2.59	\pm	13.68	$	&	$	3.97	\pm	1.49	$	&	$	32.13	\pm	15.62	$	&	$	-1.56	\pm	13.81	$	\\
10	&	PSZ2G099.30+20.92	&	$	0.171	$	&	$	0.97	\pm	0.31	$	&	$	0.79	\pm	0.49	$	&	$	-35.09	\pm	19.11	$	&	$	-24.57	\pm	21.53	$	&	$	0.86	\pm	0.51	$	&	$	-36.16	\pm	19.13	$	&	$	-25.55	\pm	21.67	$	\\
11	&	PSZ2G067.17+67.46	&	$	0.1712	$	&	$	2.70	\pm	0.46	$	&	$	1.30	\pm	0.54	$	&	$	34.00	\pm	11.65	$	&	$	-30.54	\pm	10.97	$	&	$	1.48	\pm	0.60	$	&	$	33.18	\pm	11.61	$	&	$	-31.32	\pm	11.16	$	\\
12	&	PSZ2G167.67+17.63	&	$	0.174	$	&	$	0.72	\pm	0.30	$	&	$	1.69	\pm	1.05	$	&	$	-24.86	\pm	32.03	$	&	$	10.55	\pm	28.11	$	&	$	1.33	\pm	0.77	$	&	$	-23.41	\pm	33.17	$	&	$	11.93	\pm	29.04	$	\\
13	&	PSZ2G066.68+68.44	&	$	0.181	$	&	$	0.72	\pm	0.29	$	&	$	1.24	\pm	0.79	$	&	$	55.97	\pm	25.19	$	&	$	9.20	\pm	32.13	$	&	$	1.12	\pm	0.72	$	&	$	56.41	\pm	26.70	$	&	$	7.31	\pm	32.63	$	\\
14	&	PSZ2G065.28+44.53	&	$	0.183	$	&	$	0.79	\pm	0.28	$	&	$	0.65	\pm	0.38	$	&	$	-21.13	\pm	20.72	$	&	$	-15.63	\pm	18.96	$	&	$	0.61	\pm	0.34	$	&	$	-19.57	\pm	22.13	$	&	$	-16.08	\pm	20.64	$	\\
15	&	PSZ2G084.47+12.63	&	$	0.185	$	&	$	0.67	\pm	0.25	$	&	$	0.58	\pm	0.29	$	&	$	-67.12	\pm	29.59	$	&	$	-23.26	\pm	18.01	$	&	$	0.53	\pm	0.28	$	&	$	-69.03	\pm	30.83	$	&	$	-20.78	\pm	20.07	$	\\
16	&	PSZ2G100.04+23.73	&	$	0.21	$	&	$	0.65	\pm	0.18	$	&	$	1.28	\pm	0.75	$	&	$	17.47	\pm	19.11	$	&	$	-22.73	\pm	22.21	$	&	$	1.05	\pm	0.55	$	&	$	17.93	\pm	19.85	$	&	$	-23.27	\pm	22.53	$	\\
17	&	PSZ2G180.60+76.65	&	$	0.2138	$	&	$	0.63	\pm	0.20	$	&	$	1.73	\pm	0.93	$	&	$	36.57	\pm	16.66	$	&	$	-73.38	\pm	20.39	$	&	$	1.11	\pm	0.50	$	&	$	35.90	\pm	17.29	$	&	$	-70.57	\pm	22.18	$	\\
18	&	PSZ2G166.09+43.38	&	$	0.2172	$	&	$	1.67	\pm	0.28	$	&	$	1.10	\pm	0.50	$	&	$	-4.29	\pm	10.57	$	&	$	-6.54	\pm	9.54	$	&	$	1.14	\pm	0.46	$	&	$	-4.73	\pm	10.32	$	&	$	-6.66	\pm	9.63	$	\\
19	&	PSZ2G125.30-27.99	&	$	0.223	$	&	$	0.45	\pm	0.18	$	&	$	0.99	\pm	0.64	$	&	$	-8.12	\pm	26.53	$	&	$	2.49	\pm	30.79	$	&	$	0.60	\pm	0.38	$	&	$	-9.03	\pm	28.36	$	&	$	6.48	\pm	31.71	$	\\
20	&	PSZ2G060.13+11.44	&	$	0.224	$	&	$	1.00	\pm	0.20	$	&	$	1.17	\pm	0.64	$	&	$	-64.93	\pm	12.76	$	&	$	-49.60	\pm	15.02	$	&	$	1.12	\pm	0.56	$	&	$	-64.67	\pm	12.69	$	&	$	-49.56	\pm	14.77	$	\\
21	&	PSZ2G166.62+42.13	&	$	0.232	$	&	$	0.29	\pm	0.13	$	&	$	1.57	\pm	0.92	$	&	$	-36.13	\pm	30.51	$	&	$	-54.22	\pm	32.52	$	&	$	0.53	\pm	0.35	$	&	$	-34.92	\pm	31.92	$	&	$	-40.79	\pm	38.30	$	\\
22	&	PSZ2G097.94+19.43	&	$	0.25	$	&	$	0.45	\pm	0.17	$	&	$	1.24	\pm	0.69	$	&	$	-121.19	\pm	21.52	$	&	$	-2.42	\pm	32.74	$	&	$	0.73	\pm	0.41	$	&	$	-115.20	\pm	27.60	$	&	$	-5.84	\pm	34.15	$	\\
23	&	PSZ2G164.29+08.94	&	$	0.251	$	&	$	0.59	\pm	0.13	$	&	$	0.87	\pm	0.43	$	&	$	-62.15	\pm	13.92	$	&	$	20.46	\pm	17.35	$	&	$	0.73	\pm	0.35	$	&	$	-62.23	\pm	13.90	$	&	$	18.67	\pm	17.99	$	\\
24	&	PSZ2G133.60+69.04	&	$	0.254	$	&	$	0.47	\pm	0.20	$	&	$	1.60	\pm	1.12	$	&	$	0.13	\pm	24.80	$	&	$	66.74	\pm	35.89	$	&	$	0.80	\pm	0.45	$	&	$	3.35	\pm	25.98	$	&	$	63.00	\pm	37.13	$	\\
25	&	PSZ2G086.47+15.31	&	$	0.26	$	&	$	1.48	\pm	0.33	$	&	$	1.70	\pm	0.71	$	&	$	-41.40	\pm	14.66	$	&	$	19.45	\pm	13.73	$	&	$	1.58	\pm	0.60	$	&	$	-40.08	\pm	14.39	$	&	$	20.08	\pm	13.75	$	\\
26	&	PSZ2G139.62+24.18	&	$	0.2671	$	&	$	0.89	\pm	0.16	$	&	$	0.77	\pm	0.34	$	&	$	35.74	\pm	11.80	$	&	$	-13.45	\pm	11.11	$	&	$	0.70	\pm	0.33	$	&	$	35.83	\pm	11.49	$	&	$	-13.78	\pm	10.76	$	\\
27	&	PSZ2G184.68+28.91	&	$	0.288	$	&	$	0.76	\pm	0.12	$	&	$	0.95	\pm	0.38	$	&	$	22.66	\pm	10.55	$	&	$	12.19	\pm	10.37	$	&	$	0.83	\pm	0.31	$	&	$	22.58	\pm	10.48	$	&	$	13.03	\pm	10.41	$	\\
28	&	PSZ2G154.13+40.19	&	$	0.29	$	&	$	0.55	\pm	0.13	$	&	$	0.72	\pm	0.50	$	&	$	71.59	\pm	15.07	$	&	$	-42.78	\pm	13.41	$	&	$	0.46	\pm	0.23	$	&	$	69.88	\pm	14.52	$	&	$	-42.45	\pm	13.20	$	\\
29	&	PSZ2G095.49+16.41	&	$	0.3	$	&	$	0.39	\pm	0.12	$	&	$	0.87	\pm	0.54	$	&	$	-19.80	\pm	21.12	$	&	$	-94.58	\pm	19.43	$	&	$	0.48	\pm	0.26	$	&	$	-22.58	\pm	20.72	$	&	$	-98.75	\pm	20.62	$	\\
30	&	PSZ2G109.52-19.16	&	$	0.3092	$	&	$	0.78	\pm	0.16	$	&	$	1.00	\pm	0.57	$	&	$	-31.66	\pm	14.34	$	&	$	-15.21	\pm	15.68	$	&	$	0.82	\pm	0.39	$	&	$	-31.16	\pm	14.43	$	&	$	-15.23	\pm	15.95	$	\\
31	&	PSZ2G198.90+18.16	&	$	0.3184	$	&	$	0.62	\pm	0.12	$	&	$	0.86	\pm	0.40	$	&	$	27.42	\pm	15.36	$	&	$	-59.55	\pm	12.35	$	&	$	0.69	\pm	0.27	$	&	$	27.03	\pm	15.25	$	&	$	-57.65	\pm	12.64	$	\\
32	&	PSZ2G152.33+81.28	&	$	0.333	$	&	$	0.43	\pm	0.11	$	&	$	0.78	\pm	0.42	$	&	$	-49.96	\pm	20.35	$	&	$	44.73	\pm	15.45	$	&	$	0.48	\pm	0.22	$	&	$	-53.60	\pm	20.93	$	&	$	43.79	\pm	15.28	$	\\
33	&	PSZ2G108.17-11.56	&	$	0.336	$	&	$	0.61	\pm	0.12	$	&	$	2.24	\pm	1.10	$	&	$	27.48	\pm	14.92	$	&	$	-36.56	\pm	20.44	$	&	$	1.12	\pm	0.25	$	&	$	30.62	\pm	13.89	$	&	$	-51.07	\pm	19.77	$	\\
34	&	PSZ2G132.47-17.27	&	$	0.341	$	&	$	1.25	\pm	0.21	$	&	$	1.38	\pm	0.52	$	&	$	32.53	\pm	10.83	$	&	$	16.82	\pm	12.65	$	&	$	1.37	\pm	0.47	$	&	$	32.34	\pm	10.66	$	&	$	16.61	\pm	12.56	$	\\
35	&	PSZ2G207.88+81.31	&	$	0.353	$	&	$	1.05	\pm	0.18	$	&	$	0.90	\pm	0.34	$	&	$	67.45	\pm	8.46	$	&	$	61.30	\pm	11.45	$	&	$	0.82	\pm	0.29	$	&	$	66.90	\pm	8.21	$	&	$	59.84	\pm	11.43	$	\\
36	&	PSZ2G157.32-26.77	&	$	0.356	$	&	$	1.52	\pm	0.27	$	&	$	1.25	\pm	0.42	$	&	$	-0.28	\pm	8.01	$	&	$	19.15	\pm	11.86	$	&	$	1.23	\pm	0.39	$	&	$	-1.07	\pm	7.59	$	&	$	17.73	\pm	11.58	$	\\
37	&	PSZ2G071.21+28.86	&	$	0.366	$	&	$	0.72	\pm	0.15	$	&	$	0.91	\pm	0.34	$	&	$	-29.47	\pm	10.86	$	&	$	-12.29	\pm	14.04	$	&	$	0.75	\pm	0.25	$	&	$	-29.64	\pm	10.48	$	&	$	-12.13	\pm	13.74	$	\\
38	&	PSZ2G194.98+54.12	&	$	0.375	$	&	$	0.65	\pm	0.15	$	&	$	1.28	\pm	0.69	$	&	$	32.85	\pm	12.59	$	&	$	-5.89	\pm	18.85	$	&	$	0.93	\pm	0.32	$	&	$	32.71	\pm	12.45	$	&	$	-3.46	\pm	19.90	$	\\
39	&	PSZ2G109.86+27.94	&	$	0.4	$	&	$	0.21	\pm	0.09	$	&	$	0.30	\pm	0.11	$	&	$	8.03	\pm	16.29	$	&	$	-1.95	\pm	14.87	$	&	$	0.20	\pm	0.07	$	&	$	7.15	\pm	21.69	$	&	$	2.87	\pm	17.97	$	\\
40	&	PSZ2G083.29-31.03	&	$	0.412	$	&	$	0.95	\pm	0.17	$	&	$	0.66	\pm	0.21	$	&	$	75.26	\pm	13.22	$	&	$	-0.29	\pm	12.25	$	&	$	0.60	\pm	0.20	$	&	$	72.16	\pm	13.03	$	&	$	2.13	\pm	11.88	$	\\
41	&	PSZ2G063.38+53.44	&	$	0.422	$	&	$	0.93	\pm	0.19	$	&	$	1.28	\pm	0.45	$	&	$	39.37	\pm	14.20	$	&	$	49.33	\pm	10.77	$	&	$	1.12	\pm	0.29	$	&	$	41.65	\pm	13.30	$	&	$	48.43	\pm	10.17	$	\\
42	&	PSZ2G063.80+11.42	&	$	0.426	$	&	$	0.24	\pm	0.08	$	&	$	0.80	\pm	0.46	$	&	$	-42.04	\pm	23.06	$	&	$	-44.32	\pm	20.40	$	&	$	0.29	\pm	0.14	$	&	$	-36.98	\pm	23.28	$	&	$	-45.28	\pm	20.74	$	\\
43	&	PSZ2G157.43+30.34	&	$	0.45	$	&	$	0.82	\pm	0.13	$	&	$	0.91	\pm	0.26	$	&	$	-61.41	\pm	7.56	$	&	$	4.85	\pm	8.34	$	&	$	0.85	\pm	0.23	$	&	$	-61.63	\pm	7.29	$	&	$	4.79	\pm	8.26	$	\\
44	&	PSZ2G150.56+58.32	&	$	0.47	$	&	$	0.93	\pm	0.25	$	&	$	0.86	\pm	0.38	$	&	$	9.81	\pm	14.03	$	&	$	35.97	\pm	18.29	$	&	$	0.70	\pm	0.25	$	&	$	8.34	\pm	12.93	$	&	$	36.51	\pm	18.01	$	\\
45	&	PSZ2G170.98+39.45	&	$	0.5131	$	&	$	0.54	\pm	0.08	$	&	$	1.62	\pm	0.68	$	&	$	23.91	\pm	12.09	$	&	$	-18.32	\pm	13.31	$	&	$	0.88	\pm	0.17	$	&	$	26.68	\pm	11.52	$	&	$	-22.95	\pm	12.68	$	\\
46	&	PSZ2G094.56+51.03	&	$	0.5392	$	&	$	0.63	\pm	0.10	$	&	$	0.50	\pm	0.09	$	&	$	82.24	\pm	7.64	$	&	$	50.61	\pm	8.76	$	&	$	0.45	\pm	0.08	$	&	$	81.87	\pm	7.67	$	&	$	50.51	\pm	8.62	$	\\
47	&	PSZ2G228.16+75.20	&	$	0.545	$	&	$	1.06	\pm	0.10	$	&	$	1.35	\pm	0.27	$	&	$	-14.53	\pm	5.57	$	&	$	16.35	\pm	5.31	$	&	$	1.25	\pm	0.21	$	&	$	-14.39	\pm	5.59	$	&	$	16.50	\pm	5.08	$	\\
48	&	PSZ2G213.39+80.59	&	$	0.5586	$	&	$	0.45	\pm	0.08	$	&	$	0.89	\pm	0.36	$	&	$	-5.34	\pm	12.49	$	&	$	65.15	\pm	12.29	$	&	$	0.58	\pm	0.18	$	&	$	-8.19	\pm	12.21	$	&	$	68.13	\pm	12.60	$	\\
49	&	PSZ2G066.41+27.03	&	$	0.5699	$	&	$	0.79	\pm	0.16	$	&	$	1.76	\pm	0.73	$	&	$	-37.37	\pm	11.95	$	&	$	100.92	\pm	13.20	$	&	$	1.00	\pm	0.24	$	&	$	-34.28	\pm	11.21	$	&	$	97.77	\pm	11.89	$	\\
50	&	PSZ2G144.83+25.11	&	$	0.584	$	&	$	0.61	\pm	0.07	$	&	$	1.34	\pm	0.45	$	&	$	1.55	\pm	9.00	$	&	$	-3.86	\pm	8.95	$	&	$	0.89	\pm	0.17	$	&	$	3.09	\pm	8.57	$	&	$	-2.97	\pm	8.79	$	\\
51	&	PSZ2G045.87+57.70	&	$	0.611	$	&	$	0.41	\pm	0.12	$	&	$	0.93	\pm	0.46	$	&	$	20.59	\pm	17.97	$	&	$	16.79	\pm	15.76	$	&	$	0.52	\pm	0.16	$	&	$	16.61	\pm	16.65	$	&	$	20.54	\pm	14.20	$	\\
52	&	PSZ2G108.27+48.66	&	$	0.674	$	&	$	0.40	\pm	0.08	$	&	$	0.55	\pm	0.20	$	&	$	8.45	\pm	11.83	$	&	$	35.26	\pm	11.93	$	&	$	0.42	\pm	0.12	$	&	$	9.91	\pm	12.03	$	&	$	35.53	\pm	11.69	$	\\
53	&	PSZ2G086.93+53.18	&	$	0.6752	$	&	$	0.43	\pm	0.10	$	&	$	1.28	\pm	0.57	$	&	$	-40.06	\pm	16.39	$	&	$	30.84	\pm	12.08	$	&	$	0.59	\pm	0.15	$	&	$	-44.92	\pm	15.26	$	&	$	29.36	\pm	11.53	$	\\
54	&	PSZ2G141.77+14.19	&	$	0.83	$	&	$	0.45	\pm	0.06	$	&	$	0.56	\pm	0.17	$	&	$	-3.40	\pm	8.77	$	&	$	-18.18	\pm	9.36	$	&	$	0.47	\pm	0.11	$	&	$	-4.11	\pm	8.78	$	&	$	-18.97	\pm	9.37	$	\\


==> excel_sheets/results_table2.txt <==
Row number	&		$z$		&		PHYS - OBS I EMD		&		OBS II - OBS I EMD		&		PHYS - OBS II EMD		&		PHYS DR				&		OBS I DR				&		OBS II DR				&		PHYS - OBS I DR				&		OBS II - OBS I DR				&		PHYS - OBS II DR				\\
1	&	$	0.0894	$	&	$	0.222	$	&	$	0.514	$	&	$	0.297	$	&	$	33.90	\pm	0.16	$	&	$	29.17	\pm	0.16	$	&	$	33.38	\pm	0.16	$	&	$	4.73	\pm	0.23	$	&	$	4.21	\pm	0.23	$	&	$	0.52	\pm	0.22	$	\\
2	&	$	0.113	$	&	$	0.152	$	&	$	0.091	$	&	$	0.093	$	&	$	30.94	\pm	0.17	$	&	$	31.06	\pm	0.17	$	&	$	30.01	\pm	0.17	$	&	$	-0.12	\pm	0.24	$	&	$	-1.05	\pm	0.24	$	&	$	0.93	\pm	0.24	$	\\
3	&	$	0.12	$	&	$	0.083	$	&	$	0.123	$	&	$	0.189	$	&	$	10.40	\pm	0.13	$	&	$	10.54	\pm	0.13	$	&	$	10.00	\pm	0.14	$	&	$	-0.14	\pm	0.19	$	&	$	-0.53	\pm	0.19	$	&	$	0.39	\pm	0.19	$	\\
4	&	$	0.137	$	&	$	0.132	$	&	$	0.115	$	&	$	0.051	$	&	$	1.71	\pm	0.17	$	&	$	3.41	\pm	0.17	$	&	$	1.76	\pm	0.17	$	&	$	-1.70	\pm	0.24	$	&	$	-1.65	\pm	0.24	$	&	$	-0.05	\pm	0.24	$	\\
5	&	$	0.1427	$	&	$	0.170	$	&	$	0.033	$	&	$	0.138	$	&	$	23.01	\pm	0.15	$	&	$	24.85	\pm	0.15	$	&	$	23.50	\pm	0.15	$	&	$	-1.84	\pm	0.21	$	&	$	-1.35	\pm	0.21	$	&	$	-0.49	\pm	0.21	$	\\
6	&	$	0.144	$	&	$	0.210	$	&	$	0.045	$	&	$	0.165	$	&	$	13.68	\pm	0.13	$	&	$	17.82	\pm	0.13	$	&	$	15.56	\pm	0.14	$	&	$	-4.14	\pm	0.18	$	&	$	-2.26	\pm	0.19	$	&	$	-1.88	\pm	0.19	$	\\
7	&	$	0.147	$	&	$	0.140	$	&	$	0.014	$	&	$	0.126	$	&	$	32.94	\pm	0.12	$	&	$	34.76	\pm	0.12	$	&	$	33.50	\pm	0.12	$	&	$	-1.82	\pm	0.17	$	&	$	-1.26	\pm	0.17	$	&	$	-0.56	\pm	0.17	$	\\
8	&	$	0.164	$	&	$	0.065	$	&	$	0.026	$	&	$	0.069	$	&	$	9.61	\pm	0.08	$	&	$	10.32	\pm	0.08	$	&	$	9.10	\pm	0.08	$	&	$	-0.71	\pm	0.11	$	&	$	-1.23	\pm	0.11	$	&	$	0.51	\pm	0.12	$	\\
9	&	$	0.1709	$	&	$	0.049	$	&	$	0.082	$	&	$	0.087	$	&	$	33.10	\pm	0.16	$	&	$	33.00	\pm	0.16	$	&	$	32.62	\pm	0.16	$	&	$	0.10	\pm	0.22	$	&	$	-0.37	\pm	0.22	$	&	$	0.47	\pm	0.23	$	\\
10	&	$	0.171	$	&	$	0.058	$	&	$	0.012	$	&	$	0.058	$	&	$	7.73	\pm	0.15	$	&	$	8.46	\pm	0.15	$	&	$	7.08	\pm	0.15	$	&	$	-0.73	\pm	0.21	$	&	$	-1.38	\pm	0.21	$	&	$	0.65	\pm	0.21	$	\\
11	&	$	0.1712	$	&	$	0.135	$	&	$	0.022	$	&	$	0.114	$	&	$	26.98	\pm	0.10	$	&	$	28.19	\pm	0.10	$	&	$	27.08	\pm	0.11	$	&	$	-1.21	\pm	0.14	$	&	$	-1.11	\pm	0.15	$	&	$	-0.10	\pm	0.15	$	\\
12	&	$	0.174	$	&	$	0.132	$	&	$	0.029	$	&	$	0.107	$	&	$	3.67	\pm	0.11	$	&	$	4.53	\pm	0.11	$	&	$	3.56	\pm	0.11	$	&	$	-0.86	\pm	0.15	$	&	$	-0.97	\pm	0.16	$	&	$	0.11	\pm	0.16	$	\\
13	&	$	0.181	$	&	$	0.084	$	&	$	0.015	$	&	$	0.080	$	&	$	4.42	\pm	0.13	$	&	$	5.00	\pm	0.12	$	&	$	4.06	\pm	0.13	$	&	$	-0.58	\pm	0.18	$	&	$	-0.95	\pm	0.18	$	&	$	0.36	\pm	0.18	$	\\
14	&	$	0.183	$	&	$	0.068	$	&	$	0.010	$	&	$	0.063	$	&	$	5.57	\pm	0.13	$	&	$	6.52	\pm	0.13	$	&	$	5.35	\pm	0.13	$	&	$	-0.94	\pm	0.18	$	&	$	-1.16	\pm	0.18	$	&	$	0.22	\pm	0.19	$	\\
15	&	$	0.185	$	&	$	0.062	$	&	$	0.010	$	&	$	0.056	$	&	$	3.57	\pm	0.18	$	&	$	4.28	\pm	0.18	$	&	$	3.47	\pm	0.18	$	&	$	-0.71	\pm	0.25	$	&	$	-0.80	\pm	0.25	$	&	$	0.09	\pm	0.25	$	\\
16	&	$	0.21	$	&	$	0.094	$	&	$	0.026	$	&	$	0.076	$	&	$	7.98	\pm	0.14	$	&	$	8.67	\pm	0.14	$	&	$	7.51	\pm	0.14	$	&	$	-0.69	\pm	0.20	$	&	$	-1.15	\pm	0.20	$	&	$	0.46	\pm	0.20	$	\\
17	&	$	0.2138	$	&	$	0.143	$	&	$	0.051	$	&	$	0.094	$	&	$	4.68	\pm	0.18	$	&	$	5.67	\pm	0.18	$	&	$	4.38	\pm	0.18	$	&	$	-0.99	\pm	0.25	$	&	$	-1.29	\pm	0.25	$	&	$	0.30	\pm	0.25	$	\\
18	&	$	0.2172	$	&	$	0.072	$	&	$	0.006	$	&	$	0.069	$	&	$	27.82	\pm	0.12	$	&	$	28.93	\pm	0.12	$	&	$	27.64	\pm	0.13	$	&	$	-1.11	\pm	0.17	$	&	$	-1.29	\pm	0.17	$	&	$	0.18	\pm	0.18	$	\\
19	&	$	0.223	$	&	$	0.097	$	&	$	0.054	$	&	$	0.057	$	&	$	4.36	\pm	0.10	$	&	$	4.84	\pm	0.10	$	&	$	3.95	\pm	0.10	$	&	$	-0.48	\pm	0.14	$	&	$	-0.89	\pm	0.14	$	&	$	0.41	\pm	0.14	$	\\
20	&	$	0.224	$	&	$	0.049	$	&	$	0.009	$	&	$	0.051	$	&	$	16.34	\pm	0.13	$	&	$	17.23	\pm	0.13	$	&	$	15.79	\pm	0.13	$	&	$	-0.89	\pm	0.18	$	&	$	-1.44	\pm	0.19	$	&	$	0.55	\pm	0.19	$	\\
21	&	$	0.232	$	&	$	0.225	$	&	$	0.147	$	&	$	0.083	$	&	$	3.02	\pm	0.15	$	&	$	4.37	\pm	0.15	$	&	$	2.54	\pm	0.15	$	&	$	-1.35	\pm	0.21	$	&	$	-1.82	\pm	0.21	$	&	$	0.48	\pm	0.21	$	\\
22	&	$	0.25	$	&	$	0.136	$	&	$	0.071	$	&	$	0.070	$	&	$	3.03	\pm	0.15	$	&	$	3.96	\pm	0.15	$	&	$	2.26	\pm	0.15	$	&	$	-0.93	\pm	0.21	$	&	$	-1.70	\pm	0.21	$	&	$	0.77	\pm	0.21	$	\\
23	&	$	0.251	$	&	$	0.055	$	&	$	0.024	$	&	$	0.045	$	&	$	12.67	\pm	0.16	$	&	$	13.45	\pm	0.16	$	&	$	11.69	\pm	0.17	$	&	$	-0.78	\pm	0.23	$	&	$	-1.76	\pm	0.23	$	&	$	0.99	\pm	0.23	$	\\
24	&	$	0.254	$	&	$	0.180	$	&	$	0.110	$	&	$	0.076	$	&	$	3.80	\pm	0.11	$	&	$	5.27	\pm	0.11	$	&	$	3.86	\pm	0.11	$	&	$	-1.47	\pm	0.15	$	&	$	-1.41	\pm	0.15	$	&	$	-0.06	\pm	0.15	$	\\
25	&	$	0.26	$	&	$	0.041	$	&	$	0.009	$	&	$	0.040	$	&	$	13.18	\pm	0.17	$	&	$	13.79	\pm	0.16	$	&	$	12.32	\pm	0.17	$	&	$	-0.60	\pm	0.23	$	&	$	-1.46	\pm	0.23	$	&	$	0.86	\pm	0.23	$	\\
26	&	$	0.2671	$	&	$	0.043	$	&	$	0.012	$	&	$	0.051	$	&	$	28.23	\pm	0.14	$	&	$	29.05	\pm	0.14	$	&	$	27.67	\pm	0.14	$	&	$	-0.81	\pm	0.20	$	&	$	-1.38	\pm	0.20	$	&	$	0.56	\pm	0.20	$	\\
27	&	$	0.288	$	&	$	0.038	$	&	$	0.018	$	&	$	0.032	$	&	$	22.61	\pm	0.14	$	&	$	23.45	\pm	0.14	$	&	$	21.90	\pm	0.14	$	&	$	-0.85	\pm	0.19	$	&	$	-1.55	\pm	0.19	$	&	$	0.71	\pm	0.20	$	\\
28	&	$	0.29	$	&	$	0.045	$	&	$	0.034	$	&	$	0.046	$	&	$	9.72	\pm	0.18	$	&	$	10.64	\pm	0.18	$	&	$	9.42	\pm	0.18	$	&	$	-0.92	\pm	0.26	$	&	$	-1.23	\pm	0.26	$	&	$	0.31	\pm	0.26	$	\\
29	&	$	0.3	$	&	$	0.138	$	&	$	0.115	$	&	$	0.045	$	&	$	5.26	\pm	0.20	$	&	$	5.94	\pm	0.19	$	&	$	4.44	\pm	0.20	$	&	$	-0.68	\pm	0.28	$	&	$	-1.51	\pm	0.28	$	&	$	0.83	\pm	0.28	$	\\
30	&	$	0.3092	$	&	$	0.047	$	&	$	0.027	$	&	$	0.041	$	&	$	14.83	\pm	0.12	$	&	$	15.62	\pm	0.12	$	&	$	14.13	\pm	0.12	$	&	$	-0.80	\pm	0.17	$	&	$	-1.49	\pm	0.17	$	&	$	0.70	\pm	0.17	$	\\
31	&	$	0.3184	$	&	$	0.042	$	&	$	0.025	$	&	$	0.032	$	&	$	14.64	\pm	0.11	$	&	$	15.36	\pm	0.10	$	&	$	13.88	\pm	0.11	$	&	$	-0.72	\pm	0.15	$	&	$	-1.48	\pm	0.15	$	&	$	0.76	\pm	0.15	$	\\
32	&	$	0.333	$	&	$	0.071	$	&	$	0.058	$	&	$	0.036	$	&	$	9.30	\pm	0.15	$	&	$	9.89	\pm	0.15	$	&	$	8.59	\pm	0.15	$	&	$	-0.58	\pm	0.21	$	&	$	-1.30	\pm	0.21	$	&	$	0.72	\pm	0.21	$	\\
33	&	$	0.336	$	&	$	0.209	$	&	$	0.122	$	&	$	0.088	$	&	$	10.98	\pm	0.20	$	&	$	14.24	\pm	0.19	$	&	$	12.05	\pm	0.20	$	&	$	-3.26	\pm	0.28	$	&	$	-2.19	\pm	0.28	$	&	$	-1.07	\pm	0.28	$	\\
34	&	$	0.341	$	&	$	0.032	$	&	$	0.006	$	&	$	0.031	$	&	$	32.32	\pm	0.14	$	&	$	33.03	\pm	0.14	$	&	$	31.53	\pm	0.14	$	&	$	-0.71	\pm	0.20	$	&	$	-1.51	\pm	0.20	$	&	$	0.80	\pm	0.20	$	\\
35	&	$	0.353	$	&	$	0.036	$	&	$	0.016	$	&	$	0.045	$	&	$	20.74	\pm	0.16	$	&	$	21.70	\pm	0.15	$	&	$	20.26	\pm	0.16	$	&	$	-0.96	\pm	0.22	$	&	$	-1.44	\pm	0.22	$	&	$	0.48	\pm	0.22	$	\\
36	&	$	0.356	$	&	$	0.039	$	&	$	0.007	$	&	$	0.043	$	&	$	25.23	\pm	0.13	$	&	$	25.70	\pm	0.13	$	&	$	24.79	\pm	0.14	$	&	$	-0.47	\pm	0.19	$	&	$	-0.91	\pm	0.19	$	&	$	0.44	\pm	0.19	$	\\
37	&	$	0.366	$	&	$	0.037	$	&	$	0.018	$	&	$	0.027	$	&	$	11.84	\pm	0.13	$	&	$	12.47	\pm	0.13	$	&	$	11.00	\pm	0.13	$	&	$	-0.62	\pm	0.19	$	&	$	-1.47	\pm	0.19	$	&	$	0.84	\pm	0.19	$	\\
38	&	$	0.375	$	&	$	0.093	$	&	$	0.050	$	&	$	0.047	$	&	$	16.17	\pm	0.14	$	&	$	17.58	\pm	0.14	$	&	$	15.83	\pm	0.14	$	&	$	-1.41	\pm	0.20	$	&	$	-1.74	\pm	0.20	$	&	$	0.34	\pm	0.20	$	\\
39	&	$	0.4	$	&	$	0.023	$	&	$	0.013	$	&	$	0.027	$	&	$	3.36	\pm	0.15	$	&	$	2.77	\pm	0.15	$	&	$	2.75	\pm	0.15	$	&	$	0.59	\pm	0.22	$	&	$	-0.02	\pm	0.22	$	&	$	0.61	\pm	0.22	$	\\
40	&	$	0.412	$	&	$	0.040	$	&	$	0.015	$	&	$	0.054	$	&	$	26.82	\pm	0.16	$	&	$	27.58	\pm	0.16	$	&	$	26.56	\pm	0.16	$	&	$	-0.76	\pm	0.23	$	&	$	-1.01	\pm	0.23	$	&	$	0.26	\pm	0.23	$	\\
41	&	$	0.422	$	&	$	0.058	$	&	$	0.027	$	&	$	0.032	$	&	$	14.70	\pm	0.22	$	&	$	15.84	\pm	0.22	$	&	$	14.37	\pm	0.22	$	&	$	-1.14	\pm	0.31	$	&	$	-1.48	\pm	0.31	$	&	$	0.33	\pm	0.31	$	\\
42	&	$	0.426	$	&	$	0.126	$	&	$	0.106	$	&	$	0.030	$	&	$	4.48	\pm	0.15	$	&	$	4.89	\pm	0.14	$	&	$	4.24	\pm	0.15	$	&	$	-0.41	\pm	0.20	$	&	$	-0.66	\pm	0.20	$	&	$	0.24	\pm	0.21	$	\\
43	&	$	0.45	$	&	$	0.025	$	&	$	0.010	$	&	$	0.020	$	&	$	31.61	\pm	0.16	$	&	$	32.30	\pm	0.15	$	&	$	30.87	\pm	0.16	$	&	$	-0.69	\pm	0.22	$	&	$	-1.43	\pm	0.22	$	&	$	0.74	\pm	0.22	$	\\
44	&	$	0.47	$	&	$	0.032	$	&	$	0.023	$	&	$	0.041	$	&	$	8.28	\pm	0.10	$	&	$	8.74	\pm	0.10	$	&	$	8.14	\pm	0.11	$	&	$	-0.46	\pm	0.14	$	&	$	-0.60	\pm	0.15	$	&	$	0.14	\pm	0.15	$	\\
45	&	$	0.5131	$	&	$	0.133	$	&	$	0.078	$	&	$	0.055	$	&	$	23.66	\pm	0.14	$	&	$	27.24	\pm	0.13	$	&	$	24.82	\pm	0.14	$	&	$	-3.58	\pm	0.19	$	&	$	-2.42	\pm	0.19	$	&	$	-1.16	\pm	0.19	$	\\
46	&	$	0.5392	$	&	$	0.036	$	&	$	0.007	$	&	$	0.043	$	&	$	23.74	\pm	0.18	$	&	$	24.69	\pm	0.18	$	&	$	24.49	\pm	0.18	$	&	$	-0.95	\pm	0.25	$	&	$	-0.20	\pm	0.25	$	&	$	-0.75	\pm	0.25	$	\\
47	&	$	0.545	$	&	$	0.028	$	&	$	0.010	$	&	$	0.020	$	&	$	110.33	\pm	0.19	$	&	$	110.78	\pm	0.19	$	&	$	109.81	\pm	0.19	$	&	$	-0.45	\pm	0.26	$	&	$	-0.97	\pm	0.26	$	&	$	0.52	\pm	0.27	$	\\
48	&	$	0.5586	$	&	$	0.064	$	&	$	0.041	$	&	$	0.027	$	&	$	21.75	\pm	0.20	$	&	$	22.86	\pm	0.20	$	&	$	21.54	\pm	0.20	$	&	$	-1.11	\pm	0.28	$	&	$	-1.31	\pm	0.28	$	&	$	0.21	\pm	0.28	$	\\
49	&	$	0.5699	$	&	$	0.101	$	&	$	0.071	$	&	$	0.031	$	&	$	14.90	\pm	0.17	$	&	$	16.67	\pm	0.17	$	&	$	14.44	\pm	0.17	$	&	$	-1.77	\pm	0.24	$	&	$	-2.23	\pm	0.24	$	&	$	0.46	\pm	0.24	$	\\
50	&	$	0.584	$	&	$	0.080	$	&	$	0.041	$	&	$	0.039	$	&	$	43.03	\pm	0.17	$	&	$	45.57	\pm	0.17	$	&	$	43.52	\pm	0.17	$	&	$	-2.54	\pm	0.24	$	&	$	-2.05	\pm	0.24	$	&	$	-0.49	\pm	0.25	$	\\
51	&	$	0.611	$	&	$	0.112	$	&	$	0.079	$	&	$	0.035	$	&	$	8.60	\pm	0.14	$	&	$	10.46	\pm	0.14	$	&	$	8.54	\pm	0.14	$	&	$	-1.86	\pm	0.20	$	&	$	-1.92	\pm	0.20	$	&	$	0.06	\pm	0.20	$	\\
52	&	$	0.674	$	&	$	0.032	$	&	$	0.026	$	&	$	0.015	$	&	$	13.43	\pm	0.16	$	&	$	13.61	\pm	0.16	$	&	$	12.69	\pm	0.16	$	&	$	-0.18	\pm	0.23	$	&	$	-0.92	\pm	0.23	$	&	$	0.74	\pm	0.23	$	\\
53	&	$	0.6752	$	&	$	0.126	$	&	$	0.090	$	&	$	0.037	$	&	$	13.17	\pm	0.13	$	&	$	15.96	\pm	0.13	$	&	$	13.48	\pm	0.14	$	&	$	-2.79	\pm	0.19	$	&	$	-2.48	\pm	0.19	$	&	$	-0.32	\pm	0.19	$	\\
54	&	$	0.83	$	&	$	0.020	$	&	$	0.014	$	&	$	0.013	$	&	$	35.45	\pm	0.12	$	&	$	35.38	\pm	0.11	$	&	$	34.60	\pm	0.12	$	&	$	0.07	\pm	0.16	$	&	$	-0.78	\pm	0.17	$	&	$	0.85	\pm	0.17	$	\\

